Soft-Decision Decoding for LDPC Code-Based Quantitative Group Testing

We consider the problem of identifying defective items in a population with non-adaptive quantitative group testing. For this scenario, Mashauri et al. recently proposed a low-density parity-check (LDPC) code-based quantitative group testing scheme with a hard-decision decoding approach (akin to peeling decoding). This scheme outperforms generalized LDPC code-based quantitative group testing schemes in terms of the misdetection rate. In this work, we propose a belief-propagation-based decoder for quantitative group testing with LDPC codes, where the messages being passed are purely soft. Through extensive simulations, we show that the proposed soft-information decoder outperforms the hard-decision decoder Mashauri et al.

==> plots/csv_files/BP_QGT-1024_dc-6.csv <==
2.5e-01, 5.911446951486014e-05
2.899999999999999800e-01,4.757612179487179390e-04
3.099999999999999978e-01,1.965645032051282007e-03
3.300000000000000155e-01,6.510416666666666956e-03
3.699999999999999956e-01,2.069561298076923184e-02
3.900000000000000133e-01,3.514998998397435986e-02
4.099999999999999756e-01,5.839968950320512803e-02
4.299999999999999933e-01,8.129882812500000000e-02
4.500000000000000111e-01,1.125989082532051350e-01
4.700000000000000289e-01,1.420209835737179516e-01
4.899999999999999911e-01,1.740284455128205121e-01


==> plots/csv_files/BP_QGT-16380_dc-9.csv <==
5.000000000000000278e-02,0.000000000000000000e+00
1.000000000000000056e-01,0.000000000000000000e+00
1.499999999999999944e-01,0.000000000000000000e+00
2.000000000000000111e-01,0.000000000000000000e+00
2.500000000000000000e-01,0.000000000000000000e+00
2.999999999999999889e-01,2.376327376327376506e-03
3.499999999999999778e-01,8.173770673770673276e-03
4.000000000000000222e-01,3.682289932289932455e-02
4.500000000000000111e-01,1.584183084183084234e-01
5.000000000000000000e-01,2.213180213180213074e-01


==> plots/csv_files/BP_QGT-16384_dc-6.csv <==
1.000000000000000021e-02,0.000000000000000000e+00
2.000000000000000042e-02,0.000000000000000000e+00
2.999999999999999889e-02,0.000000000000000000e+00
4.000000000000000083e-02,0.000000000000000000e+00
5.000000000000000278e-02,0.000000000000000000e+00
6.000000000000000472e-02,0.000000000000000000e+00
6.999999999999999278e-02,0.000000000000000000e+00
8.000000000000000167e-02,0.000000000000000000e+00
8.999999999999999667e-02,0.000000000000000000e+00
9.999999999999999167e-02,0.000000000000000000e+00
1.100000000000000006e-01,0.000000000000000000e+00
1.199999999999999956e-01,0.000000000000000000e+00
1.300000000000000044e-01,0.000000000000000000e+00
1.400000000000000133e-01,0.000000000000000000e+00
1.500000000000000222e-01,0.000000000000000000e+00
1.600000000000000033e-01,0.000000000000000000e+00
1.700000000000000122e-01,0.000000000000000000e+00
1.800000000000000211e-01,0.000000000000000000e+00
1.900000000000000022e-01,0.000000000000000000e+00
2.000000000000000111e-01,0.000000000000000000e+00
2.100000000000000200e-01,0.000000000000000000e+00
2.200000000000000011e-01,0.000000000000000000e+00
2.300000000000000100e-01,0.000000000000000000e+00
2.400000000000000189e-01,0.000000000000000000e+00
2.500000000000000000e-01,0.000000000000000000e+00
2.600000000000000089e-01,0.000000000000000000e+00
2.700000000000000178e-01,0.000000000000000000e+00
2.800000000000000266e-01,0.000000000000000000e+00
2.900000000000000355e-01,0.000000000000000000e+00
2.999999999999999889e-01,0.000000000000000000e+00
3.099999999999999978e-01,0.000000000000000000e+00
3.200000000000000067e-01,0.000000000000000000e+00
3.300000000000000155e-01,0.000000000000000000e+00
3.400000000000000244e-01,0.000000000000000000e+00
3.500000000000000333e-01,0.000000000000000000e+00
3.600000000000000422e-01,0.000000000000000000e+00
3.699999999999999956e-01,0.000000000000000000e+00
3.800000000000000044e-01,0.000000000000000000e+00
3.900000000000000133e-01,0.000000000000000000e+00
4.000000000000000222e-01,0.000000000000000000e+00
4.100000000000000311e-01,0.000000000000000000e+00
4.200000000000000400e-01,0.000000000000000000e+00
4.299999999999999933e-01,0.000000000000000000e+00
4.400000000000000022e-01,1.056194305419921875e-03
4.500000000000000111e-01,5.740743287852112346e-03
4.600000000000000200e-01,1.157948668573943740e-02
4.700000000000000289e-01,3.536170637103873415e-02
4.800000000000000377e-01,7.746908698283450079e-02
4.899999999999999911e-01,1.387174364546654992e-01
5.000000000000000000e-01,1.832034688600352179e-01


==> plots/csv_files/BP_QGT-2048_dc-6.csv <==
1.000000000000000021e-02,0.000000000000000000e+00
2.000000000000000042e-02,0.000000000000000000e+00
2.999999999999999889e-02,0.000000000000000000e+00
4.000000000000000083e-02,0.000000000000000000e+00
5.000000000000000278e-02,0.000000000000000000e+00
6.000000000000000472e-02,0.000000000000000000e+00
6.999999999999999278e-02,0.000000000000000000e+00
8.000000000000000167e-02,0.000000000000000000e+00
8.999999999999999667e-02,0.000000000000000000e+00
9.999999999999999167e-02,0.000000000000000000e+00
1.100000000000000006e-01,0.000000000000000000e+00
1.199999999999999956e-01,0.000000000000000000e+00
1.300000000000000044e-01,0.000000000000000000e+00
1.400000000000000133e-01,0.000000000000000000e+00
1.500000000000000222e-01,0.000000000000000000e+00
1.600000000000000033e-01,0.000000000000000000e+00
1.700000000000000122e-01,0.000000000000000000e+00
1.800000000000000211e-01,0.000000000000000000e+00
1.900000000000000022e-01,0.000000000000000000e+00
2.000000000000000111e-01,0.000000000000000000e+00
2.100000000000000200e-01,0.000000000000000000e+00
2.200000000000000011e-01,0.000000000000000000e+00
2.300000000000000100e-01,0.000000000000000000e+00
2.400000000000000189e-01,0.000000000000000000e+00
2.500000000000000000e-01,0.000000000000000000e+00
2.600000000000000089e-01,0.000000000000000000e+00
2.700000000000000178e-01,0.000000000000000000e+00
2.800000000000000266e-01,0.000000000000000000e+00
2.900000000000000355e-01,0.000000000000000000e+00
2.999999999999999889e-01,0e+00
3.099999999999999978e-01,0.000000000000000000e+00
3.200000000000000067e-01,6.53157e-05
3.300000000000000155e-01,0.000000000000000000e+00
3.400000000000000244e-01,0.000000000000000000e+00
3.500000000000000333e-01,6.728515624999999471e-04
3.600000000000000422e-01,1.600260416666666715e-03
3.699999999999999956e-01,2.385416666666666761e-03
3.800000000000000044e-01,5.110677083333333391e-03
3.900000000000000133e-01,8.654622395833333828e-03
4.000000000000000222e-01,1.491080729166666639e-02
4.100000000000000311e-01,2.058984374999999964e-02
4.200000000000000400e-01,3.251432291666666446e-02
4.299999999999999933e-01,4.646809895833333565e-02
4.400000000000000022e-01,6.354817708333333759e-02
4.500000000000000111e-01,8.250065104166666441e-02
4.600000000000000200e-01,1.059189706862091879e-01
4.700000000000000289e-01,1.327373046875000018e-01
4.800000000000000377e-01,1.642483723958333419e-01
4.899999999999999911e-01,1.894869791666666803e-01
5.000000000000000000e-01,2.261761067708333295e-01
5.100000000000000089e-01,2.584733072916666763e-01
5.200000000000000178e-01,2.883144531249999809e-01
5.300000000000000266e-01,3.144651692708333446e-01
5.400000000000000355e-01,3.458730468749999787e-01
5.500000000000000444e-01,3.700686848958333330e-01
5.600000000000000533e-01,3.851884765624999929e-01
5.700000000000000622e-01,4.022154947916666834e-01
5.800000000000000711e-01,4.112239583333333059e-01
5.899999999999999689e-01,4.197705078125000266e-01
5.999999999999999778e-01,4.242998046875000040e-01
6.099999999999999867e-01,4.257428385416666683e-01
6.199999999999999956e-01,4.260016276041666550e-01
6.300000000000000044e-01,4.224290364583333512e-01
6.400000000000000133e-01,4.181959635416666599e-01
6.500000000000000222e-01,4.094223642571618860e-01
6.600000000000000311e-01,3.989817335318120994e-01
6.700000000000000400e-01,3.881793647984677076e-01
6.800000000000000488e-01,3.740312499999999818e-01
6.900000000000000577e-01,3.551561466600529071e-01
7.000000000000000666e-01,3.323110408857561926e-01
7.100000000000000755e-01,3.038306173010107414e-01
7.199999999999999734e-01,2.630675128687208209e-01
7.299999999999999822e-01,2.060622614214735748e-01
7.399999999999999911e-01,1.472111649235627873e-01
7.500000000000000000e-01,8.763492808622472263e-02
7.600000000000000089e-01,4.174776534752652063e-02
7.700000000000000178e-01,1.480376330303946088e-02
7.800000000000000266e-01,4.144109543917858657e-03
7.900000000000000355e-01,7.584277757722193529e-04
8.000000000000000444e-01,9.292236328125000095e-05
8.100000000000000533e-01,1.034765624999999953e-05
8.200000000000000622e-01,7.294921875000000499e-07
8.300000000000000711e-01,0.000000000000000000e+00
8.400000000000000799e-01,0.000000000000000000e+00
8.499999999999999778e-01,0.000000000000000000e+00
8.599999999999999867e-01,0.000000000000000000e+00
8.699999999999999956e-01,0.000000000000000000e+00
8.800000000000000044e-01,0.000000000000000000e+00
8.900000000000000133e-01,0.000000000000000000e+00
9.000000000000000222e-01,0.000000000000000000e+00
9.100000000000000311e-01,0.000000000000000000e+00
9.200000000000000400e-01,0.000000000000000000e+00
9.300000000000000488e-01,0.000000000000000000e+00
9.400000000000000577e-01,0.000000000000000000e+00
9.500000000000000666e-01,0.000000000000000000e+00
9.600000000000000755e-01,0.000000000000000000e+00
9.699999999999999734e-01,0.000000000000000000e+00
9.799999999999999822e-01,0.000000000000000000e+00
9.899999999999999911e-01,0.000000000000000000e+00


==> plots/csv_files/BP_QGT-4095_dc-9.csv <==
5.000000000000000278e-02,0.000000000000000000e+00
1.000000000000000056e-01,0.000000000000000000e+00
1.499999999999999944e-01,0.000000000000000000e+00
2.000000000000000111e-01,0.000000000000000000e+00
2.500000000000000000e-01,6.586362355593124943e-04
2.999999999999999889e-01,8.5837951e-03
3.499999999999999778e-01,5.202874049027895326e-02
4.000000000000000222e-01,1.254461350615196646e-01
4.500000000000000111e-01,1.878709965248426816e-01
5.000000000000000000e-01,2.518902038132807553e-01


==> plots/csv_files/BP_QGT-8192_dc-6.csv <==
1.000000000000000021e-02,0.000000000000000000e+00
2.000000000000000042e-02,0.000000000000000000e+00
2.999999999999999889e-02,0.000000000000000000e+00
4.000000000000000083e-02,0.000000000000000000e+00
5.000000000000000278e-02,0.000000000000000000e+00
6.000000000000000472e-02,0.000000000000000000e+00
6.999999999999999278e-02,0.000000000000000000e+00
8.000000000000000167e-02,0.000000000000000000e+00
8.999999999999999667e-02,0.000000000000000000e+00
9.999999999999999167e-02,0.000000000000000000e+00
1.100000000000000006e-01,0.000000000000000000e+00
1.199999999999999956e-01,0.000000000000000000e+00
1.300000000000000044e-01,0.000000000000000000e+00
1.400000000000000133e-01,0.000000000000000000e+00
1.500000000000000222e-01,0.000000000000000000e+00
1.600000000000000033e-01,0.000000000000000000e+00
1.700000000000000122e-01,0.000000000000000000e+00
1.800000000000000211e-01,0.000000000000000000e+00
1.900000000000000022e-01,0.000000000000000000e+00
2.000000000000000111e-01,0.000000000000000000e+00
2.100000000000000200e-01,0.000000000000000000e+00
2.200000000000000011e-01,0.000000000000000000e+00
2.300000000000000100e-01,0.000000000000000000e+00
2.400000000000000189e-01,0.000000000000000000e+00
2.500000000000000000e-01,0.000000000000000000e+00
2.600000000000000089e-01,0.000000000000000000e+00
2.700000000000000178e-01,0.000000000000000000e+00
2.800000000000000266e-01,0.000000000000000000e+00
2.900000000000000355e-01,0.000000000000000000e+00
2.999999999999999889e-01,0.000000000000000000e+00
3.099999999999999978e-01,0.000000000000000000e+00
3.200000000000000067e-01,0.000000000000000000e+00
3.300000000000000155e-01,0.000000000000000000e+00
3.400000000000000244e-01,0.000000000000000000e+00
3.500000000000000333e-01,0.000000000000000000e+00
3.600000000000000422e-01,0.000000000000000000e+00
3.699999999999999956e-01,0.000000000000000000e+00
3.800000000000000044e-01,0.000000000000000000e+00
3.900000000000000133e-01,0.000000000000000000e+00
4.000000000000000222e-01,0.000000000000000000e+00
4.100000000000000311e-01,5.088704427083333426e-04
4.200000000000000400e-01,1.555826822916666621e-03
4.299999999999999933e-01,3.442464192708333346e-03
4.400000000000000022e-01,8.035888671874999792e-03
4.500000000000000111e-01,1.877270507812500017e-02
4.600000000000000200e-01,3.336035156250000133e-02
4.700000000000000289e-01,6.534016927083333148e-02
4.800000000000000377e-01,1.075822753906249957e-01
4.899999999999999911e-01,1.534308268229166716e-01
5.000000000000000000e-01,2.127871093750000053e-01


==> plots/csv_files/Peel_QGT-1024_dc-6.csv <==
1.000000000000000021e-02,0.000000000000000000e+00
2.000000000000000042e-02,0.000000000000000000e+00
2.999999999999999889e-02,0.000000000000000000e+00
4.000000000000000083e-02,0.000000000000000000e+00
5.000000000000000278e-02,0.000000000000000000e+00
6.000000000000000472e-02,0.000000000000000000e+00
6.999999999999999278e-02,0.000000000000000000e+00
8.000000000000000167e-02,0.000000000000000000e+00
8.999999999999999667e-02,0.000000000000000000e+00
9.999999999999999167e-02,0.000000000000000000e+00
1.100000000000000006e-01,0.000000000000000000e+00
1.199999999999999956e-01,0.000000000000000000e+00
1.300000000000000044e-01,0.000000000000000000e+00
1.400000000000000133e-01,0.000000000000000000e+00
1.500000000000000222e-01,0.000000000000000000e+00
1.600000000000000033e-01,0.000000000000000000e+00
1.700000000000000122e-01,0.000000000000000000e+00
1.800000000000000211e-01,9.981595552884615702e-05
1.900000000000000022e-01,7.018022313963211177e-04
2.000000000000000111e-01,2.302568037431318524e-03
2.100000000000000200e-01,8.502666766826923878e-03
2.200000000000000011e-01,1.814152644230769204e-02
2.300000000000000100e-01,3.625957782451923184e-02
2.400000000000000189e-01,5.641995943509615224e-02
2.500000000000000000e-01,9.462327223557692735e-02
2.600000000000000089e-01,1.333852914663461453e-01
2.700000000000000178e-01,1.630249023437500000e-01
2.800000000000000266e-01,1.905564528245192180e-01
2.900000000000000355e-01,2.152099609375000000e-01
2.999999999999999889e-01,2.393235426682692180e-01
3.099999999999999978e-01,2.575777493990384359e-01
3.200000000000000067e-01,2.702167217548077094e-01
3.300000000000000155e-01,2.848745492788461453e-01
3.400000000000000244e-01,2.967153695913461453e-01
3.500000000000000333e-01,3.085374098557692180e-01
3.600000000000000422e-01,3.184814453125000000e-01
3.699999999999999956e-01,3.283644456129807820e-01
3.800000000000000044e-01,3.384446364182692180e-01
3.900000000000000133e-01,3.485248272235577094e-01
4.000000000000000222e-01,3.581871619591346367e-01
4.100000000000000311e-01,3.674504206730769273e-01
4.200000000000000400e-01,3.752065805288461453e-01
4.299999999999999933e-01,3.828312800480769273e-01
4.400000000000000022e-01,3.909160907451922906e-01
4.500000000000000111e-01,3.980994591346153633e-01
4.600000000000000200e-01,4.051372821514422906e-01
4.700000000000000289e-01,4.116398737980769273e-01
4.800000000000000377e-01,4.189593975360577094e-01
4.899999999999999911e-01,4.236684945913461453e-01
5.000000000000000000e-01,4.296968900240384359e-01


==> plots/csv_files/Peel_QGT-16380_dc-9.csv <==
1.000000000000000021e-02,0.000000000000000000e+00
2.000000000000000042e-02,0.000000000000000000e+00
2.999999999999999889e-02,0.000000000000000000e+00
4.000000000000000083e-02,0.000000000000000000e+00
5.000000000000000278e-02,0.000000000000000000e+00
6.000000000000000472e-02,0.000000000000000000e+00
6.999999999999999278e-02,0.000000000000000000e+00
8.000000000000000167e-02,0.000000000000000000e+00
8.999999999999999667e-02,0.000000000000000000e+00
9.999999999999999167e-02,1.646303294567016669e-04
1.100000000000000006e-01,4.751163116501570804e-02
1.199999999999999956e-01,1.040252594261235619e-01
1.300000000000000044e-01,1.204806395396889884e-01
1.400000000000000133e-01,1.337523307758545499e-01
1.500000000000000222e-01,1.457128085548632934e-01
1.600000000000000033e-01,1.570164779478269712e-01
1.700000000000000122e-01,1.678596487525916281e-01
1.800000000000000211e-01,1.784221885758131565e-01
1.900000000000000022e-01,1.887957750895820908e-01
2.000000000000000111e-01,1.990739031065483222e-01
2.100000000000000200e-01,2.092679444095670582e-01
2.200000000000000011e-01,2.194014045910349375e-01
2.300000000000000100e-01,2.294644652301877363e-01
2.400000000000000189e-01,2.395112302217438927e-01
2.500000000000000000e-01,2.495330241849685049e-01
2.600000000000000089e-01,2.595489564044533015e-01
2.700000000000000178e-01,2.695805687884420543e-01
2.800000000000000266e-01,2.796029489260405954e-01
2.900000000000000355e-01,2.896099419863222280e-01
2.999999999999999889e-01,2.996274275678980636e-01
3.099999999999999978e-01,3.096026792858285748e-01
3.200000000000000067e-01,3.195682005091510791e-01
3.300000000000000155e-01,3.295244015599272380e-01
3.400000000000000244e-01,3.394756787459620173e-01
3.500000000000000333e-01,3.494159651624846319e-01
3.600000000000000422e-01,3.593295220275536939e-01
3.699999999999999956e-01,3.692575867083788266e-01
3.800000000000000044e-01,3.791501292221407526e-01
3.900000000000000133e-01,3.889845525467224840e-01
4.000000000000000222e-01,3.988168363348392198e-01
4.100000000000000311e-01,4.086325020794536189e-01
4.200000000000000400e-01,4.184430681070143154e-01
4.299999999999999933e-01,4.281715111047804112e-01
4.400000000000000022e-01,4.378339215593176070e-01
4.500000000000000111e-01,4.474353405702421460e-01
4.600000000000000200e-01,4.569487454989135111e-01
4.700000000000000289e-01,4.663700038159951933e-01
4.800000000000000377e-01,4.756543317993149889e-01
4.899999999999999911e-01,4.848365482066874232e-01
5.000000000000000000e-01,4.938917406272183008e-01


==> plots/csv_files/Peel_QGT-16384_dc-6.csv <==
1.000000000000000021e-02,0.000000000000000000e+00
2.000000000000000042e-02,0.000000000000000000e+00
2.999999999999999889e-02,0.000000000000000000e+00
4.000000000000000083e-02,0.000000000000000000e+00
5.000000000000000278e-02,0.000000000000000000e+00
6.000000000000000472e-02,0.000000000000000000e+00
6.999999999999999278e-02,0.000000000000000000e+00
8.000000000000000167e-02,0.000000000000000000e+00
8.999999999999999667e-02,0.000000000000000000e+00
9.999999999999999167e-02,0.000000000000000000e+00
1.100000000000000006e-01,0.000000000000000000e+00
1.199999999999999956e-01,0.000000000000000000e+00
1.300000000000000044e-01,0.000000000000000000e+00
1.400000000000000133e-01,0.000000000000000000e+00
1.500000000000000222e-01,0.000000000000000000e+00
1.600000000000000033e-01,0.000000000000000000e+00
1.700000000000000122e-01,0.000000000000000000e+00
1.800000000000000211e-01,0.000000000000000000e+00
1.900000000000000022e-01,0.000000000000000000e+00
2.000000000000000111e-01,0.000000000000000000e+00
2.100000000000000200e-01,0.000000000000000000e+00
2.200000000000000011e-01,0.000000000000000000e+00
2.300000000000000100e-01,0.000000000000000000e+00
2.400000000000000189e-01,6.321833683894230807e-05
2.500000000000000000e-01,4.565831263180811575e-03
2.600000000000000089e-01,6.135128705929487197e-02
2.700000000000000178e-01,1.620120513133513629e-01
2.800000000000000266e-01,2.144726484249799559e-01
2.900000000000000355e-01,2.355039058587490020e-01
2.999999999999999889e-01,2.512988555125700851e-01
3.099999999999999978e-01,2.649067609738081086e-01
3.200000000000000067e-01,2.772482358492337484e-01
3.300000000000000155e-01,2.889108902368789922e-01
3.400000000000000244e-01,3.003845703907502274e-01
3.500000000000000333e-01,3.109959333370893586e-01
3.600000000000000422e-01,3.218328280326647750e-01
3.699999999999999956e-01,3.320986429850260602e-01
3.800000000000000044e-01,3.418443141839442867e-01
3.900000000000000133e-01,3.509568923558944453e-01
4.000000000000000222e-01,3.598547715407151570e-01
4.100000000000000311e-01,3.687490316537710422e-01
4.200000000000000400e-01,3.769433437249599117e-01
4.299999999999999933e-01,3.847400469657702438e-01
4.400000000000000022e-01,3.925593449519230727e-01
4.500000000000000111e-01,3.999911088209885945e-01
4.600000000000000200e-01,4.065973819830479008e-01
4.700000000000000289e-01,4.129067934476412516e-01
4.800000000000000377e-01,4.187602507762419601e-01
4.899999999999999911e-01,4.243440261253944024e-01
5.000000000000000000e-01,4.291566579769819367e-01


==> plots/csv_files/Peel_QGT-2048_dc-6.csv <==
1.000000000000000021e-02,0.000000000000000000e+00
2.000000000000000042e-02,0.000000000000000000e+00
2.999999999999999889e-02,0.000000000000000000e+00
4.000000000000000083e-02,0.000000000000000000e+00
5.000000000000000278e-02,0.000000000000000000e+00
6.000000000000000472e-02,0.000000000000000000e+00
6.999999999999999278e-02,0.000000000000000000e+00
8.000000000000000167e-02,0.000000000000000000e+00
8.999999999999999667e-02,0.000000000000000000e+00
9.999999999999999167e-02,0.000000000000000000e+00
1.100000000000000006e-01,0.000000000000000000e+00
1.199999999999999956e-01,0.000000000000000000e+00
1.300000000000000044e-01,0.000000000000000000e+00
1.400000000000000133e-01,0.000000000000000000e+00
1.500000000000000222e-01,0.000000000000000000e+00
1.600000000000000033e-01,0.000000000000000000e+00
1.700000000000000122e-01,0.000000000000000000e+00
1.800000000000000211e-01,2.602539062500000262e-07
1.900000000000000022e-01,5.779785156250000146e-06
2.000000000000000111e-01,6.948291015625000528e-05
2.100000000000000200e-01,5.739495218486666316e-04
2.200000000000000011e-01,3.113553710763260554e-03
2.300000000000000100e-01,1.222007195488363299e-02
2.400000000000000189e-01,3.142722376905041082e-02
2.500000000000000000e-01,6.559457351912313661e-02
2.600000000000000089e-01,1.077485782555394067e-01
2.700000000000000178e-01,1.530011340112031049e-01
2.800000000000000266e-01,1.914289672781447349e-01
2.900000000000000355e-01,2.211990499765184859e-01
2.999999999999999889e-01,2.439353683909921688e-01
3.099999999999999978e-01,2.608929754804506507e-01
3.200000000000000067e-01,2.753376357564913390e-01
3.300000000000000155e-01,2.877307942708333122e-01
3.400000000000000244e-01,2.992985026041666829e-01
3.500000000000000333e-01,3.101623657145236579e-01
3.600000000000000422e-01,3.207301902898068158e-01
3.699999999999999956e-01,3.312958984375000138e-01
3.800000000000000044e-01,3.409720052083333175e-01
3.900000000000000133e-01,3.503007812500000262e-01
4.000000000000000222e-01,3.593050130208333415e-01
4.100000000000000311e-01,3.681425781250000084e-01
4.200000000000000400e-01,3.763111979166666732e-01
4.299999999999999933e-01,3.841246744791666501e-01
4.400000000000000022e-01,3.919316406250000218e-01
4.500000000000000111e-01,3.989599609375000244e-01
4.600000000000000200e-01,4.057285156250000080e-01
4.700000000000000289e-01,4.122395833333333259e-01
4.800000000000000377e-01,4.182314453125000053e-01
4.899999999999999911e-01,4.240690104166666696e-01
5.000000000000000000e-01,4.291048177083333082e-01
5.100000000000000089e-01,4.333063151041666727e-01
5.200000000000000178e-01,4.369781901041666639e-01
5.300000000000000266e-01,4.401809895833333486e-01
5.400000000000000355e-01,4.428011067708333415e-01
5.500000000000000444e-01,4.445136718750000160e-01
5.600000000000000533e-01,4.455406901041666923e-01
5.700000000000000622e-01,4.454492187499999867e-01
5.800000000000000711e-01,4.445273437500000258e-01
5.899999999999999689e-01,4.429248046875000067e-01
5.999999999999999778e-01,4.400162760416666541e-01
6.099999999999999867e-01,4.361738281249999960e-01
6.199999999999999956e-01,4.316419270833333210e-01
6.300000000000000044e-01,4.254654947916666763e-01
6.400000000000000133e-01,4.175309244791666763e-01
6.500000000000000222e-01,4.113968098958333264e-01
6.600000000000000311e-01,4.012054036458333472e-01
6.700000000000000400e-01,3.895690104166666390e-01
6.800000000000000488e-01,3.754772282789614057e-01
6.900000000000000577e-01,3.572171327298280241e-01
7.000000000000000666e-01,3.356850726174934740e-01
7.100000000000000755e-01,3.058986711862405339e-01
7.199999999999999734e-01,2.669877511648223734e-01
7.299999999999999822e-01,2.153635569162913044e-01
7.399999999999999911e-01,1.552809639932562491e-01
7.500000000000000000e-01,8.799707279854200592e-02
7.600000000000000089e-01,4.243968808568583662e-02
7.700000000000000178e-01,1.549543674030511367e-02
7.800000000000000266e-01,4.327664442280757320e-03
7.900000000000000355e-01,7.975612785294626398e-04
8.000000000000000444e-01,1.009008789062499977e-04
8.100000000000000533e-01,8.608398437499999921e-06
8.200000000000000622e-01,3.754882812500000214e-07
8.300000000000000711e-01,0.000000000000000000e+00
8.400000000000000799e-01,0.000000000000000000e+00
8.499999999999999778e-01,0.000000000000000000e+00
8.599999999999999867e-01,0.000000000000000000e+00
8.699999999999999956e-01,0.000000000000000000e+00
8.800000000000000044e-01,0.000000000000000000e+00
8.900000000000000133e-01,0.000000000000000000e+00
9.000000000000000222e-01,0.000000000000000000e+00
9.100000000000000311e-01,0.000000000000000000e+00
9.200000000000000400e-01,0.000000000000000000e+00
9.300000000000000488e-01,0.000000000000000000e+00
9.400000000000000577e-01,0.000000000000000000e+00
9.500000000000000666e-01,0.000000000000000000e+00
9.600000000000000755e-01,0.000000000000000000e+00
9.699999999999999734e-01,0.000000000000000000e+00
9.799999999999999822e-01,0.000000000000000000e+00
9.899999999999999911e-01,0.000000000000000000e+00


==> plots/csv_files/Peel_QGT-4095_dc-9.csv <==
1.000000000000000021e-02,0.000000000000000000e+00
2.000000000000000042e-02,0.000000000000000000e+00
2.999999999999999889e-02,0.000000000000000000e+00
4.000000000000000083e-02,0.000000000000000000e+00
5.000000000000000278e-02,0.000000000000000000e+00
6.000000000000000472e-02,0.000000000000000000e+00
6.999999999999999278e-02,0.000000000000000000e+00
8.000000000000000167e-02,0.000000000000000000e+00
8.999999999999999667e-02,1.582205755691843947e-04
9.999999999999999167e-02,9.695806330421715552e-03
1.100000000000000006e-01,5.111885977270592962e-02
1.199999999999999956e-01,9.946698600544753854e-02
1.300000000000000044e-01,1.194291819291819351e-01
1.400000000000000133e-01,1.331666197050812572e-01
1.500000000000000222e-01,1.452780125857048854e-01
1.600000000000000033e-01,1.566943740020663167e-01
1.700000000000000122e-01,1.675448483140790923e-01
1.800000000000000211e-01,1.778364797595566871e-01
1.900000000000000022e-01,1.882067718606180162e-01
2.000000000000000111e-01,1.985066215835446513e-01
2.100000000000000200e-01,2.085376162299239222e-01
2.200000000000000011e-01,2.187212360289283453e-01
2.300000000000000100e-01,2.287991922607307271e-01
2.400000000000000189e-01,2.387433079740771957e-01
2.500000000000000000e-01,2.486404621020005534e-01
2.600000000000000089e-01,2.586057105287874469e-01
2.700000000000000178e-01,2.687494129801822340e-01
2.800000000000000266e-01,2.787205316051469817e-01
2.900000000000000355e-01,2.886129895745280227e-01
2.999999999999999889e-01,2.986522024983563339e-01
3.099999999999999978e-01,3.084507372968911532e-01
3.200000000000000067e-01,3.183326289095519956e-01
3.300000000000000155e-01,3.282943552174321655e-01
3.400000000000000244e-01,3.382408190100497647e-01
3.500000000000000333e-01,3.483093829247675410e-01
3.600000000000000422e-01,3.582464544003005624e-01
3.699999999999999956e-01,3.682081807081807323e-01
3.800000000000000044e-01,3.779621020005635157e-01
3.900000000000000133e-01,3.878310791772330290e-01
4.000000000000000222e-01,3.977928054851131989e-01
4.100000000000000311e-01,4.074034939419554635e-01
4.200000000000000400e-01,4.170224006762468516e-01
4.299999999999999933e-01,4.268338499107730000e-01
4.400000000000000022e-01,4.366030337184183541e-01
4.500000000000000111e-01,4.461644125105663772e-01
4.600000000000000200e-01,4.556682633605710353e-01
4.700000000000000289e-01,4.653517422748191801e-01
4.800000000000000377e-01,4.747687141917911191e-01
4.899999999999999911e-01,4.841222879684418112e-01
5.000000000000000000e-01,4.932328355405278253e-01


==> plots/csv_files/Peel_QGT-8192_dc-6.csv <==
1.000000000000000021e-02,0.000000000000000000e+00
2.000000000000000042e-02,0.000000000000000000e+00
2.999999999999999889e-02,0.000000000000000000e+00
4.000000000000000083e-02,0.000000000000000000e+00
5.000000000000000278e-02,0.000000000000000000e+00
6.000000000000000472e-02,0.000000000000000000e+00
6.999999999999999278e-02,0.000000000000000000e+00
8.000000000000000167e-02,0.000000000000000000e+00
8.999999999999999667e-02,0.000000000000000000e+00
9.999999999999999167e-02,0.000000000000000000e+00
1.100000000000000006e-01,0.000000000000000000e+00
1.199999999999999956e-01,0.000000000000000000e+00
1.300000000000000044e-01,0.000000000000000000e+00
1.400000000000000133e-01,0.000000000000000000e+00
1.500000000000000222e-01,0.000000000000000000e+00
1.600000000000000033e-01,0.000000000000000000e+00
1.700000000000000122e-01,0.000000000000000000e+00
1.800000000000000211e-01,0.000000000000000000e+00
1.900000000000000022e-01,0.000000000000000000e+00
2.000000000000000111e-01,0.000000000000000000e+00
2.100000000000000200e-01,0.000000000000000000e+00
2.200000000000000011e-01,0.000000000000000000e+00
2.300000000000000100e-01,2.946120042067307729e-05
2.400000000000000189e-01,2.078004372425568298e-03
2.500000000000000000e-01,1.637920355185484150e-02
2.600000000000000089e-01,7.255861086723132403e-02
2.700000000000000178e-01,1.398888123341095746e-01
2.800000000000000266e-01,2.033591270446777344e-01
2.900000000000000355e-01,2.324885832957732379e-01
2.999999999999999889e-01,2.485642066368689840e-01
3.099999999999999978e-01,2.628201827024801984e-01
3.200000000000000067e-01,2.756077693058894273e-01
3.300000000000000155e-01,2.880836144471780047e-01
3.400000000000000244e-01,2.995192943475185055e-01
3.500000000000000333e-01,3.105395390437199477e-01
3.600000000000000422e-01,3.212525783441005367e-01
3.699999999999999956e-01,3.315154100075746180e-01
3.800000000000000044e-01,3.413456158760266312e-01
3.900000000000000133e-01,3.506719026810083406e-01
4.000000000000000222e-01,3.597395481207432133e-01
4.100000000000000311e-01,3.683364941523625258e-01
4.200000000000000400e-01,3.763936360677083148e-01
4.299999999999999933e-01,3.842213704035832289e-01
4.400000000000000022e-01,3.918963701297075164e-01
4.500000000000000111e-01,3.993233411740034211e-01
4.600000000000000200e-01,4.058720515324519273e-01
4.700000000000000289e-01,4.122961973532652258e-01
4.800000000000000377e-01,4.181236853966346367e-01
4.899999999999999911e-01,4.236958821614583148e-01
5.000000000000000000e-01,4.286264761900290265e-01


==> plots/csv_files/QGT-128_dc-6.csv <==
1.000000000000000021e-02,0.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000042e-02,0.000000000000000000e+00,0.000000000000000000e+00
2.999999999999999889e-02,2.187499999999999967e-07,4.999999999999999774e-07
4.000000000000000083e-02,6.562499999999999637e-07,1.218749999999999978e-06
5.000000000000000278e-02,1.531249999999999951e-06,4.812500000000000087e-06
6.000000000000000472e-02,7.386363636363636256e-06,1.274999999999999990e-05
6.999999999999999278e-02,2.853260869565217480e-05,3.338068181818181764e-05
8.000000000000000167e-02,5.312499999999999704e-05,9.756944444444445039e-05
8.999999999999999667e-02,1.006250000000000064e-04,3.015625000000000185e-04
9.999999999999999167e-02,2.000000000000000096e-04,5.749999999999999903e-04
1.100000000000000006e-01,4.249999999999999763e-04,1.421874999999999962e-03
1.199999999999999956e-01,6.093749999999999991e-04,2.568749999999999853e-03
1.300000000000000044e-01,8.218750000000000144e-04,4.993749999999999925e-03
1.400000000000000133e-01,1.740624999999999985e-03,7.721874999999999573e-03
1.500000000000000222e-01,2.684375000000000129e-03,1.299375000000000009e-02
1.600000000000000033e-01,3.303125000000000071e-03,1.877812499999999968e-02
1.700000000000000122e-01,4.809375000000000282e-03,2.794374999999999984e-02
1.800000000000000211e-01,5.815624999999999614e-03,3.858749999999999680e-02
1.900000000000000022e-01,6.896875000000000228e-03,5.023437499999999778e-02
2.000000000000000111e-01,9.237499999999999184e-03,6.393749999999999434e-02
2.100000000000000200e-01,1.259062499999999939e-02,7.759687499999999571e-02
2.200000000000000011e-01,1.484374999999999931e-02,9.344375000000000597e-02
2.300000000000000100e-01,1.837499999999999897e-02,1.109875000000000028e-01
2.400000000000000189e-01,2.144375000000000100e-02,1.286593749999999925e-01
2.500000000000000000e-01,2.617187500000000069e-02,1.453875000000000028e-01
2.600000000000000089e-01,2.922500000000000098e-02,1.624375000000000124e-01
2.700000000000000178e-01,3.111250000000000127e-02,1.779656249999999884e-01
2.800000000000000266e-01,3.602812500000000112e-02,1.960937500000000111e-01
2.900000000000000355e-01,4.040937499999999738e-02,2.126250000000000084e-01
2.999999999999999889e-01,4.622500000000000220e-02,2.285999999999999976e-01
3.099999999999999978e-01,5.296875000000000194e-02,2.449031249999999993e-01
3.200000000000000067e-01,5.995937500000000225e-02,2.593656249999999885e-01
3.300000000000000155e-01,6.658749999999999392e-02,2.726875000000000271e-01
3.400000000000000244e-01,7.328750000000000542e-02,2.853312499999999807e-01
3.500000000000000333e-01,8.011875000000000246e-02,2.990312500000000262e-01
3.600000000000000422e-01,8.748124999999999651e-02,3.104187500000000210e-01
3.699999999999999956e-01,9.430937500000000084e-02,3.210124999999999784e-01
3.800000000000000044e-01,1.039218749999999969e-01,3.314406249999999887e-01
3.900000000000000133e-01,1.133937500000000015e-01,3.416687500000000210e-01
4.000000000000000222e-01,1.216031250000000064e-01,3.507437500000000208e-01
4.100000000000000311e-01,1.303281249999999891e-01,3.604656250000000117e-01
4.200000000000000400e-01,1.393749999999999989e-01,3.696156250000000032e-01
4.299999999999999933e-01,1.491999999999999993e-01,3.790875000000000217e-01
4.400000000000000022e-01,1.583781250000000085e-01,3.876843750000000255e-01
4.500000000000000111e-01,1.663093750000000093e-01,3.962562499999999766e-01
4.600000000000000200e-01,1.721781249999999874e-01,4.024562500000000154e-01
4.700000000000000289e-01,1.878093750000000006e-01,4.091562499999999991e-01
4.800000000000000377e-01,1.939843749999999867e-01,4.133906250000000115e-01
4.899999999999999911e-01,2.014812500000000006e-01,4.181187499999999835e-01
5.000000000000000000e-01,2.127187500000000120e-01,4.223968750000000050e-01


==> plots/csv_files/QGT-256_dc-6.csv <==
1.000000000000000021e-02,1.507812500000000016e-06,1.000000000000000021e-02,2.629206730769230661e-06
2.999999999999999889e-02,1.365624999999999990e-05,2.999999999999999889e-02,1.771932313924501454e-05
5.000000000000000278e-02,1.127604833888461911e-05,5.000000000000000278e-02,5.144950671073717966e-05
6.999999999999999278e-02,9.237936635513231779e-06,6.999999999999999278e-02,7.540473849067598521e-05
8.999999999999999667e-02,6.764367835606019340e-06,8.999999999999999667e-02,9.033550903668091149e-05
1.100000000000000006e-01,1.978657868928941982e-05,1.100000000000000006e-01,2.022115593282585604e-04
1.300000000000000044e-01,5.339401127612761200e-05,1.300000000000000044e-01,8.325821314102563797e-04
1.500000000000000222e-01,2.108732373678025903e-04,1.500000000000000222e-01,3.812349759615384515e-03
1.700000000000000122e-01,6.627121867719081407e-04,1.700000000000000122e-01,1.090533916766826990e-02
1.900000000000000022e-01,1.736996799925795290e-03,1.900000000000000022e-01,1.944830478766025605e-02
2.100000000000000200e-01,2.977209555269094352e-03,2.100000000000000200e-01,4.928588867187500000e-02
2.300000000000000100e-01,5.339565463426256681e-03,2.300000000000000100e-01,8.300781250000000000e-02
2.500000000000000000e-01,9.640698127925116309e-03,2.500000000000000000e-01,1.141122671274038408e-01
2.700000000000000178e-01,1.600528021260723757e-02,2.700000000000000178e-01,1.663395808293269273e-01
2.900000000000000355e-01,2.393010596794601513e-02,2.900000000000000355e-01,2.056790865384615363e-01
3.099999999999999978e-01,3.213529909706546589e-02,3.099999999999999978e-01,2.399151141826923184e-01
3.300000000000000155e-01,4.593399859943977925e-02,3.300000000000000155e-01,2.742790809044471367e-01
3.500000000000000333e-01,5.811466380975374019e-02,3.500000000000000333e-01,2.989392402844551211e-01
3.699999999999999956e-01,7.189905608504398860e-02,3.699999999999999956e-01,3.239746093750000000e-01
3.900000000000000133e-01,9.074711846646943414e-02,3.900000000000000133e-01,3.436975723657852422e-01
4.100000000000000311e-01,1.158589489340604850e-01,4.100000000000000311e-01,3.663423978365384359e-01
4.299999999999999933e-01,1.375805651958353915e-01,4.299999999999999933e-01,3.853290264423077094e-01
4.500000000000000111e-01,1.639750901292889029e-01,4.500000000000000111e-01,3.968814947666265969e-01
4.700000000000000289e-01,1.906924962760675191e-01,4.700000000000000289e-01,4.072641225961538547e-01
4.899999999999999911e-01,2.164372673697270433e-01,4.899999999999999911e-01,4.209172175480769273e-01

